Black-Box Complexity of the Binary Value Function

The binary value function, or BinVal, has appeared in several studies in theory of evolutionary computation as one of the extreme examples of linear pseudo-Boolean functions. Its unbiased black-box complexity was previously shown to be at most $\lceil \log_2 n \rceil + 2$, where $n$ is the problem size. We augment it with an upper bound of $\log_2 n + 2.42141558 - o(1)$, which is more precise for many values of $n$. We also present a lower bound of $\log_2 n + 1.1186406 - o(1)$. Additionally, we prove that BinVal is an easiest function among all unimodal pseudo-Boolean functions at least for unbiased algorithms.

==> plots.dat <==
n bbc lower upper ceil
1 1.5 1.1186406 2.42141558 2.0
2 2.0 2.1186406 3.42141558 3.0
3 2.875 2.703603100721156 4.006378080721157 4.0
4 3.125 3.1186406 4.42141558 4.0
5 3.96875 3.440568694887362 4.743343674887362 5.0
6 4.1875 3.703603100721156 5.006378080721156 5.0
7 4.3359375 3.925995522057604 5.228770502057604 5.0
8 4.3828125 4.1186406 5.42141558 5.0
9 5.068359375 4.288565601442313 5.591340581442313 6.0
10 5.16015625 4.440568694887363 5.743343674887363 6.0
11 5.27392578125 4.578072218637297 5.880847198637298 6.0
12 5.30859375 4.703603100721157 6.006378080721157 6.0
13 5.3778076171875 4.819080318141092 6.121855298141092 6.0
14 5.386962890625 4.925995522057604 6.228770502057603 6.0
15 5.439544677734375 5.025531195608519 6.328306175608519 6.0
16 5.457305908203125 5.1186406 6.42141558 6.0
17 6.079612731933594 5.20610344125034 6.5088784212503406 7.0
18 6.124542236328125 5.288565601442312 6.591340581442312 7.0
19 6.17210578918457 5.366568113443585 6.669343093443585 7.0
20 6.187244415283203 5.440568694887363 6.743343674887363 7.0
21 6.277583599090576 5.510958022778761 6.813733002778761 7.0
22 6.284502983093262 5.578072218637297 6.880847198637298 7.0
23 6.317412495613098 5.642202556057013 6.944977536057014 7.0
24 6.326958894729614 5.703603100721157 7.0063780807211575 7.0
25 6.378737419843674 5.762496789774724 7.065271769774725 7.0
26 6.3813470005989075 5.819080318141093 7.121855298141092 7.0
27 6.388860248029232 5.873528102163469 7.17630308216347 7.0
28 6.393664792180061 5.925995522057604 7.228770502057603 7.0
29 6.439781917259097 5.976621595127573 7.279396575127572 7.0
30 6.441913571208715 6.025531195608519 7.328306175608519 7.0
31 6.469891802873462 6.072836910386876 7.375611890386876 7.0
32 6.480768960434943 6.1186406 7.42141558 7.0
33 7.0796731155132875 6.163034719358453 7.465809699358454 8.0
34 7.103332502534613 6.20610344125034 7.5088784212503406 8.0
35 7.127334067976335 6.247923616944966 7.550698596944967 8.0
36 7.133542321040295 6.288565601442312 7.591340581442312 8.0
37 7.172489665776084 6.32809396562895 7.630868945628951 8.0
38 7.1749240999051835 6.366568113443585 7.669343093443585 8.0
39 7.188011368229127 6.404042818862249 7.706817798862248 8.0
40 7.192211476634839 6.440568694887363 7.743343674887363 8.0
41 7.277589913610882 6.476192604618084 7.7789675846180835 8.0
42 7.2797038278549735 6.510958022778761 7.813733002778761 8.0
43 7.28558722722903 6.544905354702098 7.847680334702098 8.0
44 7.289461699903768 6.578072218637297 7.880847198637298 8.0
45 7.317413765952466 6.610493696329675 7.913268676329675 8.0
46 7.319987629343018 6.642202556057013 7.944977536057014 8.0
47 7.328991390873064 6.673229451677638 7.976004431677637 8.0
48 7.331703035009639 6.703603100721157 8.006378080721158 8.0
49 7.378737707552842 6.733350444115208 8.036125424115209 8.0
50 7.3797558170532795 6.762496789774724 8.065271769774725 8.0
51 7.3818297018505294 6.791065941971496 8.093840921971497 8.0
52 7.383023062688749 6.819080318141093 8.121855298141092 8.0
53 7.389056085194635 6.8465610545632 8.1493360345632 8.0
54 7.391942531746187 6.873528102163469 8.17630308216347 8.0
55 7.395547353425665 6.90000031352466 8.20277529352466 8.0
56 7.398015064300745 6.925995522057605 8.228770502057605 8.0
57 7.439781935489419 6.951530614164742 8.254305594164743 8.0
58 7.440307627354168 6.976621595127572 8.279396575127572 8.0
59 7.442120524588325 7.0012836493618416 8.304058629361842 8.0
60 7.4431509918987455 7.025531195608519 8.32830617560852 8.0
61 7.469891807475978 7.049377937562887 8.352152917562886 8.0
62 7.470565020352175 7.072836910386876 8.375611890386876 8.0
63 7.484945903747278 7.095920523499917 8.398695503499917 8.0
64 7.490884678362685 7.1186406 8.42141558 8.0
65 8.079673116672964 7.141008413028454 8.443783393028454 9.0
66 8.091706977657097 7.163034719358453 8.465809699358454 9.0
67 8.104705644610739 7.184729790457772 8.487504770457772 9.0
68 8.108013689831676 7.20610344125034 8.50887842125034 9.0
69 8.127539816957775 7.22716505677817 8.52994003677817 9.0
70 8.128395411049059 7.247923616944967 8.550698596944967 9.0
71 8.133662816427833 7.268387719504682 8.571162699504683 9.0
72 8.13508895419156 7.288565601442312 8.591340581442312 9.0
73 8.172494481338285 7.308465158880018 8.611240138880017 9.0
74 8.173251222255654 7.328093965628951 8.63086894562895 9.0
75 8.174951023047335 7.34745929049588 8.650234270495881 9.0
76 8.17544074791044 7.366568113443586 8.669343093443587 9.0
77 8.188013914943049 7.385427140694902 8.688202120694902 9.0
78 8.18832097018782 7.404042818862249 8.706817798862248 9.0
79 8.192310158210837 7.422421348177103 8.725196328177104 9.0
80 8.193502384717444 7.440568694887362 8.743343674887361 9.0
81 8.277589914085997 7.458490602884625 8.761265582884626 9.0
82 8.278411632951231 7.476192604618085 8.778967584618085 9.0
83 8.28010244048972 7.493680031346925 8.796455011346925 9.0
84 8.281149594364784 7.51095802277876 8.81373300277876 9.0
85 8.285779415928918 7.528031536137703 8.830806516137702 9.0
86 8.288008547163535 7.544905354702098 8.847680334702098 9.0
87 8.290865019237838 7.561584095848729 8.864359075848729 9.0
88 8.29282185855026 7.578072218637298 8.880847198637298 9.0
89 8.317413765953887 7.594374030966398 8.897149010966398 9.0
90 8.318275344228352 7.610493696329675 8.913268676329675 9.0
91 8.320322463341103 7.626435240198696 8.929210220198696 9.0
92 8.321353467346729 7.642202556057013 8.944977536057014 9.0
93 8.32899139087317 7.657799411108032 8.960574391108032 9.0
94 8.329544990215197 7.673229451677638 8.976004431677637 9.0
95 8.332081349793867 7.688496208330948 8.991271188330948 9.0
96 8.332892443104909 7.703603100721156 9.006378080721156 9.0
97 8.378737707552862 7.718553442187128 9.021328422187128 9.0
98 8.379213554964753 7.733350444115209 9.036125424115209 9.0
99 8.380027118207817 7.7479972200796094 9.05077220007961 9.0
100 8.38058379022931 7.762496789774725 9.065271769774725 9.0
101 8.382049244063822 7.7768520827517955 9.079627062751795 9.0
102 8.382726026917318 7.791065941971495 9.093840921971495 9.0
103 8.38354424775437 7.8051411271832185 9.107916107183218 9.0
104 8.384091123261648 7.819080318141092 9.121855298141092 9.0
105 8.389075251321938 7.832886117666122 9.135661097666123 9.0
106 8.390552668638186 7.846561054563199 9.149336034563198 9.0
107 8.392783321847565 7.8601075864011465 9.162882566401146 9.0
108 8.394263593994832 7.873528102163469 9.17630308216347 9.0
109 8.396614170001763 7.886824924776926 9.189599904776927 9.0
110 8.39808000391309 7.90000031352466 9.20277529352466 9.0
111 8.399734305362948 7.913056466350106 9.215831446350107 9.0
112 8.400939283445913 7.925995522057604 9.228770502057603 9.0
113 8.43978193548942 7.938819562415189 9.24159454241519 9.0
114 8.440038773194019 7.951530614164742 9.254305594164743 9.0
115 8.440461775969245 7.964130650944376 9.266905630944375 9.0
116 8.440763077045151 7.976621595127572 9.279396575127572 9.0
117 8.442193655919471 7.989005319583405 9.291780299583404 9.0
118 8.442773469729946 8.001283649361842 9.304058629361842 9.0
119 8.443540902410234 8.013458363307944 9.316233343307944 9.0
120 8.444065239274934 8.025531195608519 9.32830617560852 9.0
121 8.469891807475978 8.037503837274595 9.340278817274596 9.0
122 8.470012142293516 8.049377937562888 9.352152917562886 9.0
123 8.470598957858147 8.061155105339239 9.36393008533924 9.0
124 8.4708859639918 8.072836910386876 9.375611890386876 9.0
125 8.484945903747278 8.084424884662088 9.387199864662088 9.0
126 8.485189420707835 8.095920523499917 9.398695503499917 9.0
127 8.492472951873639 8.107325286772166 9.410100266772167 9.0
128 8.495530653197047 8.118640599999999 9.42141558 9.0
129 9.079673116672963 8.129867855423253 9.432642835423254 10.0
130 9.085736405023884 8.141008413028455 9.443783393028454 10.0
131 9.09236758587797 8.15206360153745 9.45483858153745 10.0
132 9.093986597556627 8.163034719358453 9.465809699358454 10.0
133 9.104810687971296 8.17392303550119 9.47669801550119 10.0
134 9.105462155995317 8.184729790457773 9.487504770457772 10.0
135 9.108103545761836 8.19545619705083 9.498231177050831 10.0
136 9.108742235847396 8.20610344125034 9.50887842125034 10.0
137 9.127542593504852 8.216672682960528 9.519447662960527 10.0
138 9.128066021145736 8.22716505677817 9.52994003677817 10.0
139 9.128416988263172 8.237581672723508 9.540356652723508 10.0
140 9.128476073202021 8.247923616944966 9.550698596944967 10.0
141 9.133663828636122 8.258191952398793 9.560966932398793 10.0
142 9.1338119159283 8.268387719504682 9.571162699504683 10.0
143 9.13509626637334 8.27851193677839 9.581286916778389 10.0
144 9.135448006712949 8.288565601442313 9.591340581442314 10.0
145 9.172494483388196 8.298549690014934 9.601324670014934 10.0
146 9.172955218288001 8.308465158880018 9.611240138880017 10.0
147 9.17327690852096 8.318312944836364 9.621087924836365 10.0
148 9.173327575914106 8.328093965628948 9.630868945628949 10.0
149 9.174951250624314 8.337809120462161 9.640584100462162 10.0
150 9.175085734989716 8.34745929049588 9.650234270495881 10.0
151 9.17547571194732 8.35704533932508 9.65982031932508 10.0
152 9.175631893806814 8.366568113443586 9.669343093443587 10.0
153 9.18801391538769 8.376028442692652 9.678803422692653 10.0
154 9.188056161870074 8.385427140694901 9.688202120694902 10.0
155 9.188326637014075 8.394765005274238 9.697539985274238 10.0
156 9.188413125327116 8.404042818862248 9.706817798862248 10.0
157 9.192310158872345 8.413261348891627 9.716036328891628 10.0
158 9.192378106576484 8.422421348177103 9.725196328177104 10.0
159 9.19351444579971 8.431523555284356 9.734298535284356 10.0
160 9.193848504740677 8.44056869488736 9.743343674887361 10.0
161 9.277589914085997 8.449557478114617 9.752332458114617 10.0
162 9.277950820693567 8.458490602884623 9.761265582884624 10.0
163 9.278604209754773 8.467368754231078 9.770143734231079 10.0
164 9.279040967200277 8.476192604618085 9.778967584618085 10.0
165 9.280252189747475 8.484962814245815 9.787737794245816 10.0
166 9.280836608716736 8.493680031346926 9.796455011346925 10.0
167 9.281564181972946 8.502344892474053 9.805119872474053 10.0
168 9.282047876750532 8.51095802277876 9.813733002778761 10.0
169 9.28578195695356 8.519520036282184 9.822295016282185 10.0
170 9.286922738821978 8.528031536137703 9.830806516137702 10.0
171 9.288627633318045 8.5364931148859 9.839268094885899 10.0
172 9.289763741364661 8.544905354702099 9.847680334702098 10.0
173 9.291612053146052 8.553268827636725 9.856043807636725 10.0
174 9.292733167572626 8.56158409584873 9.864359075848729 10.0
175 9.294022319017293 8.56985171183233 9.87262669183233 10.0
176 9.294961258954475 8.578072218637297 9.880847198637298 10.0
177 9.317413765953887 8.586246150082998 9.889021130082998 10.0
178 9.317793201689168 8.594374030966398 9.897149010966398 10.0
179 9.318475532115265 8.602456377264257 9.905231357264256 10.0
180 9.318924836936832 8.610493696329675 9.913268676329675 10.0
181 9.32040721984129 8.618486487083207 9.921261467083205 10.0
182 9.320924516937005 8.626435240198695 9.929210220198696 10.0
183 9.321624704064638 8.634340438284044 9.937115418284044 10.0
184 9.322013078933104 8.642202556057013 9.944977536057014 10.0
185 9.32899139087317 8.650022060516312 9.952797040516312 10.0
186 9.3291495472613 8.657799411108032 9.960574391108032 10.0
187 9.32958791600177 8.665535059887638 9.968310039887637 10.0
188 9.32975552757055 8.673229451677638 9.976004431677637 10.0
189 9.332081349793867 8.680883024221073 9.983658004221073 10.0
190 9.332158208935747 8.688496208330948 9.991271188330948 10.0
191 9.332941597733214 8.696069428035749 9.99884440803575 10.0
192 9.333200247663509 8.703603100721157 10.006378080721156 10.0
193 9.378737707552864 8.71109763726808 10.013872617268081 10.0
194 9.378968413220424 8.718553442187128 10.021328422187128 10.0
195 9.379350993749615 8.725970913749611 10.028745893749612 10.0
196 9.379626007285186 8.733350444115207 10.036125424115207 10.0
197 9.380195406300867 8.740692419456376 10.043467399456377 10.0
198 9.380521768300255 8.74799722007961 10.05077220007961 10.0
199 9.380909635650893 8.755265220543649 10.05804020054365 10.0
200 9.381193273129048 8.762496789774724 10.065271769774725 10.0
201 9.382187584292456 8.769692291178929 10.07246727117893 10.0
202 9.382576322019409 8.776852082751795 10.079627062751795 10.0
203 9.383061907113499 8.783976517185177 10.086751497185176 10.0
204 9.38340570642871 8.791065941971496 10.093840921971495 10.0
205 9.38389607935629 8.798120699505446 10.100895679505447 10.0
206 9.384200448880797 8.80514112718322 10.107916107183218 10.0
207 9.384541132196489 8.812127557499325 10.114902537499326 10.0
208 9.384796433572795 8.819080318141093 10.121855298141092 10.0
209 9.38907712338132 8.825999732080883 10.128774712080883 10.0
210 9.389802329885455 8.832886117666122 10.135661097666123 10.0
211 9.390980955563581 8.839739788707185 10.142514768707185 10.0
212 9.391815038213675 8.8465610545632 10.1493360345632 10.0
213 9.393317813192834 8.853350220225838 10.156125200225839 10.0
214 9.3941802804621 8.860107586401146 10.162882566401146 10.0
215 9.395186907248986 8.86683344958946 10.16960842958946 10.0
216 9.395921218933985 8.873528102163469 10.17630308216347 10.0
217 9.397368813478897 8.88019183244448 10.18296681244448 10.0
218 9.398223327675797 8.886824924776926 10.189599904776927 10.0
219 9.3991948238855 8.893427659601173 10.196202639601173 10.0
220 9.399937443154252 8.90000031352466 10.202775293524661 10.0
221 9.400894133603275 8.906543159391433 10.209318139391431 10.0
222 9.401580838641223 8.913056466350106 10.215831446350107 10.0
223 9.402322101643144 8.919540499920306 10.222315479920304 10.0
224 9.402900693113473 8.925995522057605 10.228770502057603 10.0
225 9.43978193548942 8.932421791217038 10.235196771217037 10.0
226 9.439909497961047 8.938819562415189 10.24159454241519 10.0
227 9.440116901279792 8.945189087290917 10.247964067290916 10.0
228 9.440269120110917 8.951530614164742 10.254305594164743 10.0
229 9.440566868207037 8.957844388096944 10.260619368096945 10.0
230 9.440747870888613 8.964130650944377 10.266905630944375 10.0
231 9.440960247059193 8.970389641416057 10.273164621416058 10.0
232 9.441120883457556 8.976621595127572 10.279396575127572 10.0
233 9.442229973381838 8.982826744654279 10.28560172465428 10.0
234 9.442554566861757 8.989005319583406 10.291780299583404 10.0
235 9.442999341074081 8.995157546565 10.297932526565 10.0
236 9.443319251524295 9.001283649361842 10.304058629361842 10.0
237 9.443816902357907 9.007383848898261 10.31015882889826 10.0
238 9.44412845365213 9.013458363307944 10.316233343307944 10.0
239 9.444478612212453 9.01950740798075 10.32228238798075 10.0
240 9.444747305412264 9.025531195608519 10.32830617560852 10.0
241 9.469891807475978 9.031529936229962 10.334304916229963 10.0
242 9.469951686727756 9.037503837274595 10.340278817274596 10.0
243 9.470048884993528 9.043453103605781 10.346228083605782 10.0
244 9.470120411457142 9.049377937562888 10.352152917562886 10.0
245 9.470607892153538 9.055278539002572 10.358053519002572 10.0
246 9.470759171907812 9.061155105339239 10.36393008533924 10.0
247 9.470976826888412 9.067007831584679 10.369782811584678 10.0
248 9.47112480147592 9.072836910386876 10.375611890386876 10.0
249 9.484945903747278 9.07864253206808 10.381417512068081 10.0
250 9.484974873953352 9.084424884662088 10.387199864662087 10.0
251 9.485194629816357 9.090184153950773 10.392959133950772 10.0
252 9.485283243300623 9.095920523499917 10.398695503499917 10.0
253 9.492472951873639 9.101634174694311 10.40440915469431 10.0
254 9.492559929034593 9.107325286772166 10.410100266772167 10.0
255 9.496236475936819 9.112994036858858 10.415769016858858 10.0
256 9.49777851532646 9.118640599999999 10.42141558 10.0
257 10.079673116672963 9.124265149193878 10.427040129193879 11.0
258 10.082716010736853 9.129867855423253 10.432642835423254 11.0
259 10.086057530667397 9.135448887686554 10.438223867686553 11.0
260 10.086855548979326 9.141008413028455 10.443783393028454 11.0
261 10.092417715338257 9.146546596569884 10.449321576569885 11.0
262 10.092764572421462 9.15206360153745 10.45483858153745 11.0
263 10.094030347671367 9.157559589292301 10.460334569292302 11.0
264 10.094334348746925 9.163034719358453 10.465809699358454 11.0
265 10.104812149705628 9.168489149450561 10.471264129450562 11.0
266 10.105185810609957 9.17392303550119 10.47669801550119 11.0
267 10.105481042515773 9.179336531687554 10.482111511687554 11.0
268 10.10553368906158 9.184729790457773 10.487504770457772 11.0
269 10.10810474085329 9.190102962556626 10.492877942556625 11.0
270 10.10819640379149 9.19545619705083 10.498231177050831 11.0
271 10.108747863620005 9.200789641353872 10.503564621353872 11.0
272 10.108891616740937 9.206103441250342 10.50887842125034 11.0
273 10.127542594930764 9.211397740919853 10.514172720919852 11.0
274 10.127828747600692 9.216672682960528 10.519447662960527 11.0
275 10.128088582810541 9.221928408412023 10.524703388412023 11.0
276 10.128143602460435 9.22716505677817 10.529940036778168 11.0
277 10.128418304381842 9.232382766049188 10.535157746049189 11.0
278 10.128433435622984 9.237581672723508 10.540356652723506 11.0
279 10.128477328957416 9.242761911829188 10.545536891829187 11.0
280 10.128488444608484 9.247923616944966 10.550698596944965 11.0
281 10.133663828941925 9.253066920220927 10.555841900220926 11.0
282 10.13374559223827 9.258191952398793 10.560966932398793 11.0
283 10.133818342014406 9.263298842831883 10.566073822831882 11.0
284 10.13383297734053 9.268387719504684 10.571162699504683 11.0
285 10.135096350409807 9.273458709052104 10.576233689052104 11.0
286 10.13515959076017 9.27851193677839 10.581286916778389 11.0
287 10.135452126325069 9.28354752667569 10.586322506675689 11.0
288 10.135533102256593 9.288565601442311 10.591340581442312 11.0
289 10.172494483388197 9.29356628250068 10.59634126250068 11.0
290 10.172742758912754 9.298549690014934 10.601324670014934 11.0
291 10.172976013771754 9.303515942908284 10.606290922908284 11.0
292 10.173026438777326 9.308465158880018 10.611240138880017 11.0
293 10.173278603512525 9.313397454422248 10.616172434422248 11.0
294 10.173286885854429 9.318312944836364 10.621087924836363 11.0
295 10.173328241053408 9.323211744249203 10.625986724249204 11.0
296 10.173337627200244 9.328093965628948 10.630868945628949 11.0
297 10.174951250701085 9.332959720800766 10.635734700800766 11.0
298 10.175006385761346 9.337809120462161 10.640584100462162 11.0
299 10.175112509566787 9.342642274198106 10.645417254198106 11.0
300 10.175179920750354 9.34745929049588 10.650234270495881 11.0
301 10.175477693782538 9.3522602767597 10.655035256759701 11.0
302 10.175551772289479 9.35704533932508 10.659820319325078 11.0
303 10.17566058197873 9.361814583472949 10.66458956347295 11.0
304 10.175715874555229 9.366568113443584 10.669343093443585 11.0
305 10.18801391538769 9.37130603245025 10.674081012450248 11.0
306 10.188023407546028 9.37602844269265 10.678803422692651 11.0
307 10.188056556226 9.380735445370178 10.683510425370178 11.0
308 10.188066737942894 9.385427140694901 10.6882021206949 11.0
309 10.188326638652583 9.390103627904374 10.692878607904374 11.0
310 10.188338590909067 9.394765005274238 10.697539985274238 11.0
311 10.188414991990566 9.399411370130604 10.702186350130603 11.0
312 10.188433058838463 9.404042818862248 10.706817798862248 11.0
313 10.192310158872345 9.408659446932617 10.711434426932618 11.0
314 10.192329636628038 9.413261348891627 10.716036328891626 11.0
315 10.192379093461284 9.417848618387278 10.720623598387279 11.0
316 10.192392236898996 9.422421348177103 10.725196328177104 11.0
317 10.193514446409582 9.426979630139407 10.729754610139407 11.0
318 10.193540226964698 9.431523555284357 10.734298535284356 11.0
319 10.193849726586647 9.436053213764868 10.738828193764869 11.0
320 10.193942987703652 9.44056869488736 10.743343674887361 11.0
321 10.277589914085997 9.445070087122303 10.747845067122302 11.0
322 10.277758703153662 9.449557478114617 10.752332458114617 11.0
323 10.278047045729412 9.454030954693923 10.756805934693924 11.0
324 10.27825043344403 9.458490602884623 10.761265582884624 11.0
325 10.278708946581173 9.462936507915817 10.765711487915816 11.0
326 10.278957441803811 9.467368754231078 10.770143734231077 11.0
327 10.279259440446333 9.471787425498082 10.774562405498083 11.0
328 10.279475360269254 9.476192604618085 10.778967584618083 11.0
329 10.280320146492853 9.48058437373524 10.783359353735241 11.0
330 10.280645997037405 9.484962814245815 10.787737794245816 11.0
331 10.2810682684371 9.489328006807217 10.792102986807217 11.0
332 10.281361804685114 9.493680031346923 10.796455011346923 11.0
333 10.281802921796846 9.498018967071264 10.800793947071263 11.0
334 10.282070059760738 9.502344892474053 10.805119872474053 11.0
335 10.282373506011773 9.506657885345135 10.809432865345135 11.0
336 10.282592744783495 9.510958022778759 10.81373300277876 11.0
337 10.28578195695356 9.51524538118186 10.818020361181858 11.0
338 10.286308750232884 9.519520036282184 10.822295016282185 11.0
339 10.287216892762851 9.523782063136345 10.826557043136344 11.0
340 10.287845679555309 9.528031536137703 10.830806516137702 11.0
341 10.288991111107215 9.532268529024172 10.835043509024173 11.0
342 10.289637991796251 9.536493114885896 10.839268094885897 11.0
343 10.29040478818561 9.540705366172812 10.84348034617281 11.0
344 10.290958842820723 9.544905354702099 10.847680334702098 11.0
345 10.292095642798948 9.54909315166553 10.851868131665531 11.0
346 10.292740101096568 9.553268827636725 10.856043807636725 11.0
347 10.293487311141472 9.557432452578261 10.86020743257826 11.0
348 10.29404354279742 9.56158409584873 10.864359075848729 11.0
349 10.294787953987377 9.565723826209652 10.868498806209653 11.0
350 10.295303349152704 9.569851711832328 10.872626691832329 11.0
351 10.29587024319822 9.57396782030456 10.87674280030456 11.0
352 10.296311619008902 9.578072218637296 10.880847198637296 11.0
353 10.317413765953887 9.58216497327118 10.88493995327118 11.0
354 10.31759330080205 9.586246150082996 10.889021130082996 11.0
355 10.317896947297493 9.590315814392046 10.893090794392045 11.0
356 10.318112922998566 9.5943740309664 10.897149010966398 11.0
357 10.31858969013539 9.598420864029098 10.901195844029099 11.0
358 10.318844759656303 9.602456377264257 10.905231357264256 11.0
359 10.319154348207652 9.60648063382305 10.909255613823051 11.0
360 10.319375074256545 9.610493696329677 10.913268676329675 11.0
361 10.32044370005402 9.61449562688717 10.91727060688717 11.0
362 10.320711829513414 9.618486487083207 10.921261467083205 11.0
363 10.321091506075874 9.62246633799575 10.92524131799575 11.0
364 10.321339379258056 9.626435240198695 10.929210220198696 11.0
365 10.321760166140372 9.63039325376738 10.933168233767379 11.0
366 10.321960631714008 9.634340438284042 10.937115418284042 11.0
367 10.322197046033672 9.638276852843212 10.941051832843213 11.0
368 10.322347424264578 9.642202556057015 10.944977536057014 11.0
369 10.32899139087317 9.646117606060397 10.948892586060396 11.0
370 10.329059909019621 9.650022060516314 10.952797040516312 11.0
371 10.329184767755432 9.653915976620802 10.956690956620802 11.0
372 10.329266713031473 9.65779941110803 10.96057439110803 11.0
373 10.329594181705218 9.66167242025524 10.964447400255239 11.0
374 10.329670078865824 9.665535059887638 10.968310039887637 11.0
375 10.329783499174074 9.669387385383242 10.972162365383243 11.0
376 10.329834241914508 9.673229451677638 10.976004431677637 11.0
377 10.332081349793867 9.677061313268666 10.979836293268665 11.0
378 10.332100465419332 9.680883024221075 10.983658004221073 11.0
379 10.332161748122466 9.684694638171091 10.987469618171092 11.0
380 10.33217958267488 9.68849620833095 10.991271188330948 11.0
381 10.332941597733214 9.692287787493324 10.995062767493323 11.0
382 10.33294937384244 9.696069428035749 10.99884440803575 11.0
383 10.333205096088195 9.699841181924956 11.002616161924957 11.0
384 10.33329030314503 9.703603100721157 11.006378080721156 11.0
385 10.378737707552864 9.707355235582266 11.010130215582265 11.0
386 10.378851339729856 9.711097637268082 11.013872617268081 11.0
387 10.379037292835365 9.714830356144411 11.01760533614441 11.0
388 10.379173934147556 9.71855344218713 11.021328422187128 11.0
389 10.37944335953074 9.722266944986192 11.02504192498619 11.0
390 10.379607537518927 9.72597091374961 11.02874589374961 11.0
391 10.379800649273724 9.729665397307354 11.032440377307353 11.0
392 10.379948027711862 9.733350444115207 11.036125424115207 11.0
393 10.380319275521707 9.737026102258607 11.039801082258606 11.0
394 10.380512990085757 9.740692419456376 11.043467399456377 11.0
395 10.380739930789872 9.744349443064465 11.047124423064465 11.0
396 10.380912145265869 9.747997220079611 11.05077220007961 11.0
397 10.381145885587268 9.75163579714296 11.054410777142959 11.0
398 10.381308093824378 9.755265220543649 11.05804020054365 11.0
399 10.381486315577908 9.758885536222348 11.061660516222346 11.0
400 10.381627228560044 9.762496789774726 11.065271769774725 11.0
401 10.38228364294025 9.76609902645492 11.068874006454921 11.0
402 10.382515603737968 9.769692291178927 11.072467271178928 11.0
403 10.382795939965867 9.773276628527967 11.076051608527967 11.0
404 10.383004659658189 9.776852082751795 11.079627062751795 11.0
405 10.383302411711995 9.780418697771985 11.083193677771986 11.0
406 10.383499633320323 9.783976517185177 11.086751497185176 11.0
407 10.383718806074835 9.787525584266248 11.090300564266247 11.0
408 10.383887461668833 9.791065941971496 11.093840921971495 11.0
409 10.38416300399234 9.794597632941748 11.097372612941749 11.0
410 10.384337990040487 9.798120699505446 11.100895679505447 11.0
411 10.384529017889577 9.801635183681682 11.104410163681683 11.0
412 10.384680288593117 9.80514112718322 11.107916107183218 11.0
413 10.384866875183047 9.808638571419447 11.111413551419446 11.0
414 10.385006163928034 9.812127557499327 11.114902537499326 11.0
415 10.385155682862095 9.815608126234288 11.118383106234287 11.0
416 10.385277155417006 9.819080318141093 11.121855298141092 11.0
417 10.389077214283056 9.822544173444665 11.125319153444664 11.0
418 10.389435084522528 9.825999732080884 11.128774712080883 11.0
419 10.39001861759232 9.829447033699353 11.132222013699351 11.0
420 10.390445933114325 9.832886117666124 11.135661097666123 11.0
421 10.391267434752345 9.836317023066396 11.139092003066395 11.0
422 10.391759587668199 9.839739788707185 11.142514768707185 11.0
423 10.392339103850066 9.84315445311995 11.14592943311995 11.0
424 10.392776802906823 9.8465610545632 11.149336034563198 11.0
425 10.393720139871226 9.849959631025065 11.152734611025064 11.0
426 10.394229622224119 9.853350220225838 11.156125200225839 11.0
427 10.394816973259774 9.85673285962049 11.15950783962049 11.0
428 10.3952653926676 9.860107586401146 11.162882566401146 11.0
429 10.39585964552835 9.863474437499544 11.166249417499545 11.0
430 10.396276148019089 9.86683344958946 11.16960842958946 11.0
431 10.396730730356898 9.870184659089098 11.172959639089097 11.0
432 10.397092749261093 9.873528102163469 11.17630308216347 11.0
433 10.397940329700052 9.876863814726725 11.179638794726724 11.0
434 10.398445767850706 9.880191832444481 11.18296681244448 11.0
435 10.399008872812914 9.883512190736091 11.18628717073609 11.0
436 10.399449616675456 9.886824924776928 11.189599904776927 11.0
437 10.400010040982094 9.8901300695006 11.192905049500599 11.0
438 10.400423136467282 9.893427659601173 11.196202639601173 11.0
439 10.40087102781851 9.896717729535357 11.199492709535358 11.0
440 10.401236836381315 9.90000031352466 11.20277529352466 11.0
441 10.401758135871818 9.903275445557522 11.206050425557521 11.0
442 10.402142360847105 9.906543159391433 11.209318139391431 11.0
443 10.40255484513725 9.909803488555017 11.212578468555018 11.0
444 10.402894896244254 9.913056466350106 11.215831446350105 11.0
445 10.40329524111816 9.916302125853761 11.21907710585376 11.0
446 10.403612209304034 9.919540499920306 11.222315479920304 11.0
447 10.403946415694259 9.922771621183319 11.225546601183318 11.0
448 10.404224398949351 9.925995522057605 11.228770502057603 11.0
449 10.43978193548942 9.929212234741147 11.231987214741148 11.0
450 10.439845542630742 9.932421791217038 11.235196771217037 11.0
451 10.43994860616003 9.935624223255381 11.238399203255382 11.0
452 10.440025109931053 9.938819562415187 11.241594542415188 11.0
453 10.44017166171988 9.942007840046237 11.244782820046236 11.0
454 10.440263722615619 9.945189087290917 11.247964067290916 11.0
455 10.440371222081874 9.948363335086057 11.251138315086058 11.0
456 10.440454658480506 9.951530614164742 11.254305594164743 11.0
457 10.440648334696805 9.95469095505807 11.25746593505807 11.0
458 10.440757784701272 9.957844388096944 11.260619368096945 11.0
459 10.440883650889747 9.960990943413808 11.263765923413809 11.0
460 10.440981706543177 9.964130650944377 11.266905630944375 11.0
461 10.441111165697517 9.96726354042934 11.270038520429338 11.0
462 10.441205046519595 9.970389641416059 11.273164621416058 11.0
463 10.441307321716467 9.973508983260238 11.276283963260237 11.0
464 10.441390355836802 9.976621595127572 11.279396575127572 11.0
465 10.442248751054292 9.979727505995392 11.282502485995392 11.0
466 10.442433384673127 9.982826744654279 11.28560172465428 11.0
467 10.442685639575839 9.985919339709664 11.288694319709663 11.0
468 10.44287234276337 9.989005319583406 11.291780299583404 11.0
469 10.443166686725263 9.992084712515375 11.294859692515375 11.0
470 10.443355320007477 9.995157546565 11.297932526564999 11.0
471 10.443570645302414 9.998223849612785 11.300998829612784 11.0
472 10.443737017702153 10.001283649361842 11.30405862936184 11.0
473 10.444036196719551 10.004336973339395 11.307111953339394 11.0
474 10.444221655130933 10.007383848898261 11.31015882889826 11.0
475 10.444428335618566 10.010424303218311 11.31319928321831 11.0
476 10.444591602673418 10.013458363307944 11.316233343307944 11.0
477 10.444795993741998 10.016486056005512 11.319261036005512 11.0
478 10.444949071158177 10.01950740798075 11.32228238798075 11.0
479 10.44511362956973 10.022522445736179 11.32529742573618 11.0
480 10.445250516053607 10.025531195608519 11.32830617560852 11.0
481 10.469891807475978 10.028533683770043 11.331308663770042 11.0
482 10.469921693845881 10.031529936229962 11.33430491622996 11.0
483 10.469970083203386 10.034519978835771 11.337294958835772 11.0
484 10.470006042959476 10.037503837274595 11.340278817274594 11.0
485 10.470074749820796 10.040481537074491 11.34325651707449 11.0
486 10.470118038471407 10.043453103605781 11.34622808360578 11.0
487 10.47016859692415 10.04641856208234 11.349193542082341 11.0
488 10.470207880167562 10.049377937562888 11.352152917562886 11.0
489 10.470611333253636 10.052331254952236 11.355106234952235 11.0
490 10.470692397341004 10.055278539002572 11.35805351900257 11.0
491 10.470811423580685 10.058219814314693 11.360994794314692 11.0
492 10.470897962258666 10.061155105339239 11.36393008533924 11.0
493 10.471043275074143 10.064084436377911 11.366859416377912 11.0
494 10.471131638612597 10.067007831584679 11.369782811584678 11.0
495 10.471233013522607 10.069925314966973 11.372700294966972 11.0
496 10.471311488604355 10.072836910386876 11.375611890386876 11.0
497 10.484945903747278 10.075742641562286 11.378517621562287 11.0
498 10.48496036414831 10.07864253206808 11.381417512068081 11.0
499 10.484983776125667 10.08153660533726 11.38431158533726 11.0
500 10.48500117867603 10.084424884662088 11.387199864662087 11.0
501 10.485195162157034 10.087307393195207 11.390082373195208 11.0
502 10.485236872316051 10.090184153950773 11.392959133950772 11.0
503 10.485304725518967 10.09305518980553 11.395830169805528 11.0
504 10.485348583956386 10.095920523499917 11.398695503499917 11.0
505 10.492472951873639 10.098780177639156 11.401555157639157 11.0
506 10.492480067133597 10.101634174694311 11.40440915469431 11.0
507 10.49256078137253 10.104482537003342 11.407257517003341 11.0
508 10.492589381716448 10.107325286772166 11.410100266772165 11.0
509 10.496236475936819 10.110162446075694 11.412937426075695 11.0
510 10.496267375176025 10.112994036858858 11.415769016858858 11.0
511 10.49811823796841 10.11582008093762 11.418595060937621 11.0
512 10.49889134151529 10.118640599999999 11.42141558 11.0
513 11.079673116672963 10.121455615607054 11.424230595607053 12.0
514 11.081197345318976 10.124265149193878 11.427040129193879 12.0
515 11.082875182629953 10.127069222070581 11.429844202070582 12.0
516 11.08327156517297 10.129867855423253 11.432642835423254 12.0
517 11.08608185169061 10.132661070314935 11.435436050314934 12.0
518 11.086261167213722 10.135448887686554 11.438223867686553 12.0
519 11.086876973339635 10.138231328357882 11.441006308357881 12.0
520 11.087023802132034 10.141008413028455 11.443783393028454 12.0

